EdgeXAR: A 6-DoF Camera Multi-target Interaction Framework for MAR with User-friendly Latency Compensation

The computational capabilities of recent mobile devices enable the processing of natural features for Augmented Reality (AR), but the scalability is still limited by the devices' computation power and available resources. In this paper, we propose EdgeXAR, a mobile AR framework that utilizes the advantages of edge computing through task offloading to support flexible camera-based AR interaction. We propose a hybrid tracking system for mobile devices that provides lightweight tracking with 6 Degrees of Freedom and hides the offloading latency from users' perception. A practical, reliable and unreliable communication mechanism is used to achieve fast response and consistency of crucial information. We also propose a multi-object image retrieval pipeline that executes fast and accurate image recognition tasks on the cloud and edge servers. Extensive experiments are carried out to evaluate the performance of EdgeXAR by building mobile AR Apps upon it. Regarding the Quality of Experience (QoE), the mobile AR Apps powered by EdgeXAR framework run on average at the speed of 30 frames per second with precise tracking of only 1~2 pixel errors and accurate image recognition of at least 97% accuracy. As compared to Vuforia, one of the leading commercial AR frameworks, EdgeXAR transmits 87% less data while providing a stable 30 FPS performance and reducing the offloading latency by 50 to 70% depending on the transmission medium. Our work facilitates the large-scale deployment of AR as the next generation of ubiquitous interfaces.

==> cloudar_review.txt <==
Dear Colleague,

We have received the reviews on your submission to ACM TOMM entitled "CloudAR: A
Cloud-based Framework for Mobile Augmented Reality". Although the expected amount of
work to address all the reviewers' comments is significant, especially within the
revision timeline, we would like to provide you with the opportunity to revise your
manuscript for consideration and reevaluation during the second round. For this, you
need to conduct a major revision of your manuscript to clearly and exhaustively
address all the reviewers' comments. In doing so, special attention should be given
to the following points:

- We strongly recommend an important restructuring/rewriting of the paper so that
focus is brought to the paper's contribution that is most in line with the special
issue's main topic, namely delay-sensitivity and real-time experiences. For that,
you are invited to provide a thorough discussion that is centered around latency
hiding/latency reduction that the proposed mechanism can provide for seamless
real-time user experiences.

- A more thorough performance evaluation of the above taking into account all the
reviewers comments on the evaluation part of the paper is to be provided, and where
the system is compared with ARKit and ARCore. Also, a fair comparison with Vuforia
is needed (using latency normalization for instance) due to different cloud servers.

- We also encourage the authors to open their source code and modularize its
components so that re-implementation of the whole system is not needed to evaluate
any component algorithm.

- Address all the other reviewers' comments and concerns.

Detailed comments from the reviewers are appended to the end of this email. Once you
have revised your paper, please resubmit your Manuscript (pdf or ps) through TOMM
paper submission system at https://mc.manuscriptcentral.com/tomm by clicking on
Revised Manscripts and then on the title of the manuscript that you are uploading
the revision for. You should use the file type "Main file". Please ensure that your
manuscript stays within the strict limit of 23 pages using the small ACM journal
format (http://www.acm.org/pubs/submissions/submission.htm).

Also upload your Revision Comments (in pdf or ps) that detail the changes you made
to your paper in response to reviewers' comments.  Please ensure to use the file
type "Other".  Your revision is due eight (8) weeks from the date on this email
(07-Feb-2018).

-----------------------------

Reviewer's comments
Referee: 1

Recommendation: Needs Major Revision

Comments:
The authors study in this paper the offloading of image recognition processing in
the cloud for Augmented Reality (AR) application. The idea is worth the attention of
researchers and engineers since image recognition algorithms are heavy processes
requiring a lot of memory and storage. 

The contribution of the paper is not very high. The authors do not introduce a
fundamentally new way to address the problem of managing image recognition in AR
app. What is presented here is mostly a combination of many existing technologies
and it is obvious that it should work. That being said, the main contribution of the
paper could be the performance evaluation, but here the paper fails because the
evaluation is not deep enough. Finally, the paper does not provide an open access to
the code, nor an open access to the evaluation performance results, so the authors
do not really contribute to a public scientific effort in this direction. By sharing
with the community, the authors would have a bigger impact.

The Introduction could be significantly improved:
- The motivation is not well described. I can understand that image recognition
algorithms are heavy processes but the authors do not say it explicitly ; they do
not provide any numbers in this regards nor any evidence to convince readers that
offloading is actually a priority.
- The introduction of the contribution at the end of the Section Introduction is a
bit weird. The paragraph on Vuforia arrives without transition. The paragraph
starting with “To the best of our knowledge” is before the description of the
contribution itself. Even the word CloudAR has not been introduced before. This
would require some re-organisation.
- The Related Work is totally missing in the Introduction, and since it does not
appear just after the Introduction, the reader has no idea of the actual
contribution with respect to the literature. Related Work would be at a better place
just after the Introduction in order to better highlight the gap with the previous
work and to introduce some key definitions and models related to MAR. This should be
fixed, either by introducing a quick description of the bibliography in the
Introduction or by moving the Section 6 to the Section 2.

The description of the system is OK but it lacks technical details and more
explanations on the most critical implementation details, including the parameters
to set.

The evaluation is not at the level one could expect from a paper that mostly
describes a cloud system:
- In general, many details are missing: how many measurements have been made, in
which conditions, what are the errors, the min/max/median results, ...
- The Tracking performance is not done on a sufficiently large set of images to be
representative of the performance of the tracker. With an automatised bot, it is
possible to reproduce the movements and thus to perform a much larger measurement
campaign, which would make the results much more reliable.
- The Offloading latency is not done on a large enough number of configurations. It
is hard to get evidence from the measurements done on an unique configuration. The
computation time is also the result of one implementation done one configuration but
it cannot be extended beyond and it is impossible to say that it will reproduce
elsewhere.

Other minor remarks:
- “recognition pipeline on provided on” ==> superfluous “on”
- The use of the word “pose” happens without prior proper definition. That would be
required.
- “has a life cycle the same as” ==> to rephrase
- “It’s almost impossible” ==> colloquial
- “When A user” ==> a user
- “When A user” ==> sentence to rephrase, no verb
- The “Pixel Error” has no defined units. How can we know whether 1 or 3 or 5 is
good or bad?
- Most figures are hard (ont to say impossible) to read when printed (which is
actually what the majority of researchers does) in a W&B printer (which is actually
the only available printing device in the vast majority of research center)


Additional Questions:
Review's recommendation for paper type: Full length technical paper

Should this paper be considered for a best paper award?: No

Does this paper present innovative ideas or material?: Yes

In what ways does this paper advance the field?: This paper describes how the
offloading of the image recognition process in AR application can be implemented. It
also presents some results of actual measurements.

Is the information in the paper sound, factual, and accurate?: Yes

If not, please explain why.: 

What are the major contributions of the paper?: The paper dissects the offloading of
image recognition for AR. It shows the performance results in a given configuration
for a given series of tests.

Rate how well the ideas are presented (very difficult to understand=1 very easy to
understand =5: 4

Rate the overall quality of the writing (very poor=1, excellent=5: 3

Does this paper cite and use appropriate references?: Yes

If not, what important references are missing?: 

Should anything be deleted from or condensed in the paper?: No

If so, please explain.: 

Is the treatment of the subject complete?: No

If not, What important details / ideas/ analyses are missing?: To be fully accurate,
the evaluation part should be improved because the current experiments are too light
in regard of the contribution

Please help ACM create a more efficient time-to-publication process: Using your best
judgment, what amount of copy editing do you think this paper needs?: Light

Most ACM journal papers are researcher-oriented. Is this paper of potential interest
to developers and engineers?: Yes


Referee: 2

Recommendation: Needs Major Revision

Comments:
The authors present a system for detecting and tracking planar textured targets
using a cloud-based recognition pipeline combined with local feature-based tracking
to hide latency in the detection step.

The topic is relevant and could suit the venue.The work is motivated ok. Albeit, the
authors should better motivate why they solely concentrate on planar targets, as
state of the art research typically focuses on visual inertial odometry systems.

Related work is discussed rather briefly. Specifically, the authors miss discussing
what novel aspects differentiates their work from the prior art.

The authors claim following contributions:

C1. An innovative tracking system on the mobile client that provides precise 6DoF
tracking,
hides offloading latency from user’s perception and achieves real-time performance.

C2. A multi-object image recognition pipeline on provided on the cloud that enables
low-latency,
high-accuracy multi-image recognition, and pose estimation services.

While the authors demonstrate that their specific implementation outperforms a
single commercially available service the proposed pipeline seems to use well-known
methods. Specifically, the authors miss to clearly state what their scientific
contributions are over existing approach. In the end, they simply engineer a
pipeline using existing libraries. Hence, I can not see that the claimed
contribution C2 is properly addressed.

Also regarding C1, the authors rely on known techniques (combining tracking and
detection as proposed in [32], with a known Shi-Tomasi features + optical flow as
available in plain OpenCV). In fact, it looks like the authors simply used existing
beginner tutorials on that topic (e.g.,
https://docs.opencv.org/3.2.0/d7/d8b/tutorial_py_lucas_kanade.html) without
considering the manifold drawbacks of these simple tracking approaches (like
sensitivity to lighting changes, or sever perspective distortions). The idea of
using tracking to use lightweight tracking instead of heavy detection is nice, but,
again, not new [32].

The system description is understandable but amplifies the impression that the
proposed system is a mere collection of existing and well-established approaches.

The authors try to evaluate the individual components of their work. While I value
their efforts, the authors should actually compare their approach to
state-of-the-art algorithms and not simply a single commercial implementation.
Specifically, the authors should compare their visual tracker in section 5.2 at
least against [32], and their cloud recognition pipeline against other SOA
approaches (which they listed in related work). As a side note, Figure 12, right,
indicates that the Vuforia approach using Wifi falls within the proposed 1 sec time
frame, and, hence, could be considered sufficient for the proposed usage scenarios.

Also, the apparatus and procedure used for the evaluation seem questionable. Using a
single image for evaluation without quantified parameters (movements speed,
orientation angles) seems not very informative. The results in Figure 7 simply
indicate the performance of the standard Shi-Tomasi + Optical Flow +
Homography-based pose estimation approach. It is unclear what kind of contribution
the authors want to indicate here.
To summarize, the authors tackle an interesting topic but miss to clearly
demonstrate, how they scientifically advance the state of the art. The current
submission makes the impression of a (well) engineered piece of software which
mainly uses existing approaches. Also, the evaluation has severe shortcomings as it
misses to present a proper comparison with state of the art algorithms. I would like
to encourage the authors to fix those limitations (proper evaluation, clear
presentation of scientific contributions) for a future revision.

As a minor note, a video demonstrating the system capabilities would be very helpful.

References which could be added regarding global pose estimation:

Arth, C., Pirchheim, C., Ventura, J., & Lepetit, V. (2015). Global 6DOF Pose
Estimation from Untextured 2D City Models. arXiv preprint arXiv:1503.02675.

Ventura, J., Arth, C., Reitmayr, G., & Schmalstieg, D. (2014). Global localization
from monocular slam on a mobile phone. IEEE transactions on visualization and
computer graphics, 20(4), 531-539.


Additional Questions:
Review's recommendation for paper type: Full length technical paper

Should this paper be considered for a best paper award?: No

Does this paper present innovative ideas or material?: Yes

In what ways does this paper advance the field?: The idea of hiding detection
latency through lightweight tracking is nice, but not entirely new (at least for on
device tracking and detection).

Is the information in the paper sound, factual, and accurate?: Yes

If not, please explain why.: 

What are the major contributions of the paper?: I am not able to identify major
scientific contributions.

Rate how well the ideas are presented (very difficult to understand=1 very easy to
understand =5: 3

Rate the overall quality of the writing (very poor=1, excellent=5: 3

Does this paper cite and use appropriate references?: No

If not, what important references are missing?: 

Should anything be deleted from or condensed in the paper?: No

If so, please explain.: 

Is the treatment of the subject complete?: No

If not, What important details / ideas/ analyses are missing?: see main comments

Please help ACM create a more efficient time-to-publication process: Using your best
judgment, what amount of copy editing do you think this paper needs?: Moderate

Most ACM journal papers are researcher-oriented. Is this paper of potential interest
to developers and engineers?: Yes


Referee: 3

Recommendation: Needs Minor Revision

Comments:
The paper needs significant language editing. I have included an annotated copy of
the paper that the authors can use as basis for the revision.

Additional Questions:
Review's recommendation for paper type: Full length technical paper

Should this paper be considered for a best paper award?: No

Does this paper present innovative ideas or material?: Yes

In what ways does this paper advance the field?: The paper describes a cloud-based
framework for mobile augmented reality. The key innovation is the offloading of the
computationally intensive image recognition task to a Visual Task Processor (running
in the cloud), while still keeping a lightweight, optical flow based visual task
tracker on the mobile device. According to the paper the feature based task tracking
that takes place on the mobile device can perform feature tracking quickly enough to
achieve rendering of virtual content at a minimum rate of 30 FPS. 
The CloudAR framework is comprehensively evaluated using a PosterAR mobile
application that was developed. The application is evaluated in terms of recognition
accuracy, pose estimation offloading latency, image retrieval accuracy (on the
offloading server) and rendering performance (in terms of average FPS). The paper
also compares the proposed CloudAR framework to the commercially available Vuforia
AR framework and shows how the pose estimation off-loading improves the latency and
rendering performance.

None of the tracking algorithms or image retrieval approaches that are used are
novel. The novelty lies in the way these algorithms were combined in a complete
system and in the comprehensive manner in which the system's performance was
evaluated.

Is the information in the paper sound, factual, and accurate?: Yes

If not, please explain why.: 

What are the major contributions of the paper?: Having a lightweight visual tracker
on the mobile devices which continuously calculates the pose of the objects in the
current frame, based on the old pose calculated by the cloud server using a previous
key frame, and the locations of feature points in the key frame and the new frame.
This approach is similar to the Parallel Tracking and Mapping (PTAM) approach that
Klein and Murray proposed in 2007 [Klein, G. Murray, D. Parallel Tracking and
Mapping for Small AR Workspaces, ISMAR 2007].

An evaluation of the CloudAR framework using a prototype mobile application called
PosterAR. The contribution is that the performance of PosterAR is evaluated using
both a off-loading server on the local network, and an off-loading server that is
located in the cloud. For the off-loading experiments, both WiFi and 4G were used as
network connection, which represents a realistic scenario under which the
applications are evaluated. Lastly, the performance of PosterAR is compared to a
commercially available application CloudReco based on the Vuforia AR framework. It
can be clearly seen that the CloudAR framework performs significantly better than
the Vuforia framework in terms of latency and a consistent FPS. CloudAR manages to
achieve 30 FPS with very little varying, while Vuforia dips to 15 FPS roughly every
2 seconds. CloudAR manages to keep the off-loading latency to less than 1 second for
both WiFi and 4G, while Vuforia typically has an offloading latency of 1.5 seconds
for Wifi and more than 2 seconds when using a 4G connection.

Rate how well the ideas are presented (very difficult to understand=1 very easy to
understand =5: 4

Rate the overall quality of the writing (very poor=1, excellent=5: 3

Does this paper cite and use appropriate references?: Yes

If not, what important references are missing?: 

Should anything be deleted from or condensed in the paper?: No

If so, please explain.: 

Is the treatment of the subject complete?: No

If not, What important details / ideas/ analyses are missing?: The details as to how
the visual tracker on the mobile device uses the new and old locations of the
tracked feature points, as well as the old pose to calculated the new pose of an
object. 

In the related work section there is a claim made that CloudAR improves the
scalability of mobile AR applications compared to existing on-device AR systems.
However, the scalability of existing solutions is not really discussed, and I would
also argue that the scalability of CloudAR is not really evaluated in this paper.
For example, the paper does not present results when multiple objects are being
tracked. If the author wants to make claims regarding the scalability of CloudAR,
these issues need to be addressed in the revised paper.

Figure 8 includes some kind of bar in the graph where the consumption for tracking
one frame is presented. Does this bar represent the variance of the measurements? If
so, should each of the 4 categories not include some indication of the variance of
the measurements?

Please help ACM create a more efficient time-to-publication process: Using your best
judgment, what amount of copy editing do you think this paper needs?: Moderate

Most ACM journal papers are researcher-oriented. Is this paper of potential interest
to developers and engineers?: Maybe


Referee: 4

Recommendation: Reject

Comments:
The paper presents CloudAR, a system for AR on mobile phone that uses a cloud
backend for tracking and recognition.  CloudAR manages to achieve 30-fps with cloud
latency hidden from the user, while achieving high precision in tracking and
recognition. 

The system is nicely put together, and the paper clearly explains how the system is
put together.  My main concern with this paper, however, is the lack of clear
research contribution.  Many of the techniques used is known.  I do not see any
principles / concepts that can be generalised to other systems.  

The paper compares CloudAR with Vuforia.  The bar for comparison is too low --
Vuforia performs pretty poorly in many aspects.  At the same time, Google has
released ARCore and Apple, ARKit.  While these might be released after the paper is
submitted, it is unfortunate reality that the submission has to be compared with
these more polished AR framework.

It is also unclear if the comparisons with Vuforia cloud is fair.  If my
understanding of reading Vuforia's documentation on their cloud recognition
platform, they use their own cloud, which likely rely on a different cloud backend. 

Finally, to understand the performance results and be able to reproduce it, it would
be useful for the paper to provide details about the mobile and google cloud.  It
would be useful to give details of the CPU on the phone (instead of just quad core)
and the Google Cloud machine name (e.g., n1-highcpu-8?) and exact CPU.   The paper
should also provide the location of the cloud in 5.1.

Additional Questions:
Review's recommendation for paper type: Full length technical paper

Should this paper be considered for a best paper award?: No

Does this paper present innovative ideas or material?: No

In what ways does this paper advance the field?: Not much.  The paper describes the
implementation of a client + cloud-based system for distributed image recognition
and retrieval for a mobile AR system.  While the implementation result is shown to
be better than Vuforia, it seems to contain no insightful research contribution.

Is the information in the paper sound, factual, and accurate?: Yes

If not, please explain why.: 

What are the major contributions of the paper?: The paper demonstrate that it is
possible to build a mobile AR system with real-time image retrieval and processing
at 30 fps with low latency to the cloud.

Rate how well the ideas are presented (very difficult to understand=1 very easy to
understand =5: 5

Rate the overall quality of the writing (very poor=1, excellent=5: 5

Does this paper cite and use appropriate references?: Yes

If not, what important references are missing?: 

Should anything be deleted from or condensed in the paper?: No

If so, please explain.: 

Is the treatment of the subject complete?: No

If not, What important details / ideas/ analyses are missing?: Unfortunately Apple
just released ARKit and Google released ARCore.  It begs the questions of how
relevance this paper is, as the main contribution is the implementation rather than
new principles or techniques.

Please help ACM create a more efficient time-to-publication process: Using your best
judgment, what amount of copy editing do you think this paper needs?: None

Most ACM journal papers are researcher-oriented. Is this paper of potential interest
to developers and engineers?: Yes




paper outline:

1. Introduction
- AR is good, we want AR
- image recognition is important for AR
- image recognition can't be finished on the phone
- we need to do cloud offloading 
- cloud offloading brings latency, latency is bad
- we need to handle the latency
- we proposed our latency-hiding method
- our contribution

2. Related work
- marker-based AR related work
- marker-less AR related work
% image recognition related work
- AR cloud offloading and image recognition related work
- latency hiding related work

3. Design choices & Overview
* why not VIO (ARCORE), cause VIO is not accurate, cannot track moving objects
- two ways to hide the latency
- why not send image back and do template matching
- why not boost track like Glimpse (smooth & light weight is important for mobile)

- client design
- server design

4. Client
- tracking pipeline
- how multi-object tracking is enabled

5. Server
- image segmentation
- image retrieval
- template matching

6. Implementation & Evaluation
- tracking performance (accuracy, speed)
- image recognition performance (accuracy, speed)
- overall latency
- comparison with Vuforia

7. Discussion
- How to combine VIO with feature based tracking, as future work
- How to further improve latency performance, like GPU processing
- How to trigger image recognition without fixed time or user operation

8. Conclusion
